Achieving Ultra-Reliable Low-Latency Communication (URLLC) in Next-Generation Cellular Networks with Programmable Data Planes

Recent advancements in wireless technologies towards the next-generation cellular networks have brought a new era that made it possible to apply cellular technology on traditionally-wired networks with tighter requirements, such as industrial networks. The next-generation cellular technologies (e.g., 5G and Beyond) introduce the concept of ultra-reliable low-latency communications (URLLC). This thesis presents a Software-Defined Networking (SDN) architecture with programmable data planes for the next-generation cellular networks to achieve URLLC. Our design deploys programmable switches between the cellular core and Radio Access Networks (RAN) to monitor and modify data traffic at the line speed. We introduce the concept of \textit{intra-cellular optimization}, a relaxation in cellular networks to allow pre-authorized in-network devices to communicate without being required to signal the core network. We also present a control structure, Unified Control Plane (UCP), containing a novel Ethernet Layer control protocol and an adapted version of link-state routing information distribution among the programmable switches. Our implementation uses P4 with an 5G implementation (Open5Gs) and a UE/RAN simulator. We implement a Python simulator to evaluate the performance of our system on multi-switch topologies by simulating the switch behavior. Our evaluation indicates latency reduction up to 2x with \textit{intra-cellular optimization} compared to the conventional architecture. We show that our design has a ten-millisecond level of control latency, and achieves fine-grained network security and monitoring.

==> README.txt <==
For installation instructions refer to the FBE web page
if you don't have an idea on how to use LaTeX.
(Hint: Frequently Seen Mistakes Section)


Quick tip: As of 2016 www.sharelatex.com is a very easy way
of importing the fbe_thesis_2016.zip file as a project and
start writing your thesis in LaTeX.



Or you can install MikTeX 2.9+ into your computer and use
TeXStudio, which is only a bit slower to start with but
extremely easy and efficient to use.

Usage of LaTeX is highly recommended as it formats many of
the thesis aspects without the need of consulting to the
"format for theses" handbook included in FBE web page (Format.pdf).



For special cases some of which are:


Sideway figures/tables

Punctuation rules in equations, figures, tables

Page limitation on abstract/ozet pages

List of symbols formatting

In text bullet list / list numbering rules

Figures / Tables spanning 2+ pages

When to use CAPITAL LETTERS

Printer guidelines



you should consult the "format for theses" handbook (Format.pdf) and follow the rules listed in it.


